Lost in Space? Vision-Language Models Struggle with Relative Camera Pose Estimation

We study whether vision-language models (VLMs) can solve relative camera pose estimation (RCPE) from image pairs, a direct test of multi-view spatial reasoning. We cast RCPE as a discrete verbal classification task and introduce \texttt{VRRPI-Bench}, built from real RGB-D frames with object-centric camera motion, and \texttt{VRRPI-Diag}, which isolates individual motion degrees of freedom. Humans (0.91) and specialized geometric pipelines such as LoFTR (0.99) solve the task reliably, yet the best VLM reaches only 0.66 and most others remain near random. Our analyses show that this gap is not basic spatial competence: strong VLMs are near ceiling on single-image benchmarks, but most remain near random once reasoning must span views. They are unstable under source-target reversal (best 59.7\% consistency) and remain weak even in simplified single-DoF settings, especially on optical-axis motions such as roll and depth translation (GPT-5: 0.46 on roll). These failures are useful: they localize concrete missing capabilities, namely cross-view correspondence, view-consistent reasoning, and projective camera-motion understanding, making RCPE a targeted diagnostic for improving multi-view spatial reasoning in VLMs.

==> fig/src/sample/case/cor/130_out.txt <==
<thinking>Between frames, the nearby chess table and chairs shift right in the image, indicating the camera translated left (near objects move opposite the motion). The chessboard’s perspective shows depth receding toward the upper-right, meaning the camera is now pointed more to the right than before (yaw right). Hence: move left while yawing right.</thinking><ans>0</ans>

==> fig/src/sample/case/cor/186_out.txt <==
<thinking>The red controller and plastic tub are near the right in the source but shift left in the target and more of the right end of the table comes into view—consistent with the camera translating to the right. To keep the table framed while moving right, the camera must yaw left.</thinking><ans>1</ans>

==> fig/src/sample/case/cor/454_out.txt <==
<thinking>In the target view, the scene shifts to include the left-side whiteboard and left monitor that were previously out of frame, while the right bookshelf disappears, indicating a yaw to the left. At the same time, nearby objects (table/chessboard) appear to shift slightly left relative to the back wall, consistent with the camera translating to the right (parallax). Therefore, the motion is move right while yawing left.</thinking><ans>1</ans>

==> fig/src/sample/case/inc/304_out.txt <==
<thinking>The right side items (bag, jar) leave the frame while the left wall comes into view, indicating a yaw to the left. Parallax shows opposite motion with depth: the near GLAD box shifts noticeably to the right, while farther items on the back wall shift slightly left. This pattern matches a rightward camera translation combined with a leftward yaw.</thinking><ans>0</ans>

==> fig/src/sample/case/inc/315_out.txt <==
<thinking>From the first to the second frame, the entire scene shifts left: items on the right (posters/monitors) come more into view while the left wall disappears. A global leftward image shift indicates the camera yawed to the right. To maintain overlap of the central region while rotating right, the camera must have translated slightly to the left. Hence: move left while yawing right.</thinking><ans>1</ans>

==> fig/src/sample/case/inc/688_out.txt <==
<thinking>In the target frame, more of the sink and left cabinets come into view while the right wall/shelf moves toward the right edge. This global shift to the right indicates a yaw to the left. At the same time, nearby objects (table edge, chair) shift left relative to the distant background, showing opposite-direction parallax consistent with a rightward translation. Thus the camera moved right while yawing left.</thinking><ans>1</ans>
